Engineered non-Gaussian Coherence as a Thermodynamic Resource for Quantum Batteries

Accessing quantum advantage (QA) is a legitimate task in energy harvesting devices, and it is potentially reshaping thermodynamic concepts. In this respect, the resourceful quantum non-Gaussian (QNG) states are promising candidates that precisely enable universal quantum operations to enhance thermodynamic performance with capabilities beyond what Gaussian states can achieve. We recently proposed [K. Adhikary, D. W. Moore, and R. Filip, {\em Quantum Sci. Technol.} \textbf{10}, 035048 (2025)] the QNG state generation scheme, which serves as the framework for this study and is directly integrated into the battery setting to figure out QA. By leveraging coherence in the engineered QNG states, we aim to optimize the performance of quantum batteries for various Gaussian charger profiles under unitary dynamics. We further exploit the degree of thermal broadening and environmental coupling to the charger, which is capable of fostering stable performance under precise thermal management. This study provides a proof-of-concept for exploiting thermodynamic resources in quantum energy storage units.

==> README.txt <==
############## OVERVIEW #############

## Title: [Data Plots - Engineered non-Gaussian Coherence as a Thermodynamic Resource for Quantum Batteries]
## Creator of the file: [Kingshuk Adhikary (adhikary.kingshuk@upol.cz)]
## Institution: [Palacky University Olomouc]
## Date: [11.04.2026]


Description:
(i) This repository contains the numerical data and computational codes that support the findings of the manuscript:

(ii) All results reported in the main text and Supplemental Material are based on numerically generated datasets. The materials provided here are sufficient to reproduce all figures and results presented in the manuscript.

(iii) The folder data_QB.zip contains all the figures and the corresponding data files mentioned here.

(iv) FILE STRUCTURE, FORMAT, AND NAMING CONVENTION OF FOLDER AS PER FIGURE.

(v) PARAMETERS FOR EACH PLOT MENTIONED IN CODE.


------------------------------------------------------------
Directory Structure of data_QB.zip
------------------------------------------------------------
├── fig1/
│   ├── fock.txt
│   ├── main1.pdf
│   ├── prog1.ipynb
│
├── fig2a/
│   ├── bloch.png
│   ├── bloch_c7.txt
│   ├── bloch_f7.txt
│   ├── bloch_s7.txt
│   ├── bloch_t7.txt
│   ├── prog1.ipynb
│
├── fig2b/
│   ├── snr.pdf
│   ├── re_c7.txt
│   ├── re_f7.txt
│   ├── re_s7.txt
│   ├── re_t7.txt
│   ├── prog1.ipynb
│
├── fig3/
│   ├── dissipation.png
│   ├── loss.txt
│   ├── therm.txt
│   ├── erg.txt
│   ├── prog3.ipynb
│
├── figs1/   (Supplemental Figure S1)
│   ├── sup1.pdf
│   ├── re_c7.txt
│   ├── re_f7.txt
│   ├── re_s7.txt
│   ├── re_t7.txt
│   ├── prog1.ipynb
│
├── figs2/   (Supplemental Figure S2)
│   ├── wig.png
│   ├── wig_c7.txt
│   ├── wig_f7.txt
│   ├── wig_s7.txt
│   ├── wig_t7.txt
│   ├── prog1.ipynb
│
├── figs3/   (Supplemental Figure S3)
│   ├── sup3.pdf
│   ├── ergo_nn.txt
│   ├── prog2.ipynb
│
├── figs4/   (Supplemental Figure S4)
│   ├── sup4.pdf
│   ├── f1.txt, f2.txt,  ..., f10.txt
│   ├── prog1.ipynb

------------------------------------------------------------
Contents of Each Folder
------------------------------------------------------------

Each figure-specific directory contains:

- Jupyter notebook (*.ipynb):  
  Numerical implementation used to generate the results

- Data files (*.txt):  
  Processed numerical datasets used for plotting

- Figure files (*.png / *.pdf):  
  Final plots corresponding to those presented in the manuscript

------------------------------------------------------------
Reproducibility
------------------------------------------------------------

All figures reported in the manuscript can be reproduced by executing the corresponding Jupyter notebooks provided in each directory. The notebooks contain all relevant parameters and computational steps.

No additional data or external resources are required.

------------------------------------------------------------
Data Availability Statement 
------------------------------------------------------------

The data that support the findings of this study are openly available in this repository at Zenodo. The repository includes all numerical datasets and codes required to reproduce the results without restriction.

------------------------------------------------------------
Notes on Data Generation
------------------------------------------------------------

- The Python toolbox QuTiP is used to generate all data numerically using theoretical models that are detailed in the manuscript.
- The implementation details and parameter choices are explicitly provided within the corresponding notebooks.
- No experimental or externally sourced data are used.

------------------------------------------------------------
Author:
[Dr. Kingshuk Adhikary]

------------------------------------------------------------
